Search for Lepton Flavor Violating Decays $\tau^\pm \to \ell^\pm{\pi^0}, \ell^\pm\eta, \ell^\pm{\eta^\prime}$

A search for lepton flavor violating decays of the $\tau$ lepton to a lighter mass lepton and a pseudoscalar meson has been performed using 339 fb$^{-1}$ of $e^+e^-$ annihilation data collected at a center-of-mass energy near 10.58 GeV by the BaBar detector at the SLAC PEP-II storage ring. No evidence of signal has been found, and upper limits on the branching fractions are set at $10^{-7}$ level.

==> description.txt <==
\\
Title: Search for Lepton Flavor Violating Decays $\tau^\pm \to \ell^\pm{\pi^0}, \ell^\pm\eta, \ell^\pm{\eta^\prime}$
Authors: The BABAR Collaboration, B. Aubert et al.
Comments: 7 pages, 2 encapsulated postscript figures, 1 table published in Phys. Rev. Lett. 98, 061803 (2007)
Report-no: BABAR-PUB-06/061, SLAC-PUB-12170.
\\ 
A search for lepton flavor violating decays of the $\tau$ lepton
to a lighter mass lepton and a pseudoscalar meson
has been performed using 339 fb$^{-1}$ of $e^+e^-$ annihilation data
collected at a center-of-mass energy near 10.58 GeV
by the BaBar detector at the SLAC PEP-II storage ring.
No evidence of signal has been found,
and upper limits on the branching fractions are set at $10^{-7}$ level.
\\

